Source Forager: A Search Engine for Similar Source Code

Developers spend a significant amount of time searching for code: e.g., to understand how to complete, correct, or adapt their own code for a new context. Unfortunately, the state of the art in code search has not evolved much beyond text search over tokenized source. Code has much richer structure and semantics than normal text, and this property can be exploited to specialize the code-search process for better querying, searching, and ranking of code-search results. We present a new code-search engine named Source Forager. Given a query in the form of a C/C++ function, Source Forager searches a pre-populated code database for similar C/C++ functions. Source Forager preprocesses the database to extract a variety of simple code features that capture different aspects of code. A search returns the $k$ functions in the database that are most similar to the query, based on the various extracted code features. We tested the usefulness of Source Forager using a variety of code-search queries from two domains. Our experiments show that the ranked results returned by Source Forager are accurate, and that query-relevant functions can be reliably retrieved even when searching through a large code database that contains very few query-relevant functions. We believe that Source Forager is a first step towards much-needed tools that provide a better code-search experience.

==> outline.txt <==
Title:
Problem statement:
Contributions:
Additional results:
Planned experiments:

-----------------------------------------------
One approach:
  - Pick an application area
    --> implies a set of experiments that we would run
  - Run those experiments using a subset of all of the features we have so far

===========================================================================

Outline
-------

0. Abstract

   o State the problem
   o Say why it is an interesting problem
   o Say what your solution achieves
   o Say what follows from your solution

   Peyton-Jones slide 13:
   http://research.microsoft.com/en-us/um/people/simonpj/papers/giving-a-talk/writing-a-paper-slides.pdf

1. Introduction

   o Describe the problem
   o State your contributions
     - try to give section-by-section forward pointers
     - some possibilities:
       - characterization of code-matching features' strengths/weaknesses
       - cross-language search (code similar from one lang to another)
       - first large-scale demonstration of non-trivial code search 
     - is there technical novelty, or is the novelty in the application/experiments?
   o Organization of the paper [if not able to cover point by point in contributions]

2. Overview and Problem Statement

   o Overview via a concrete example (perhaps of more than one application)
   o Lead up to a concise statement of the problem to be solved

   If relevant: work in the key insight(s) and advantages of the approach

3. Technical Meat

   o Description of features, etc.
   o Similarity measures, thresholds, etc.

   o Is there novelty in the technical meat?
     - tracelets similarity in a metric space (only matters if we
       using metric-based learners in the experiments)
     - tracelets with path feasibility (can be turned on/off for
       comparison)

4. Experiments

   Our experiments were designed to answer the following questions:

   o Does diversity of features matter when you're looking to do code
     matching in a variety of code (ensemble
     vs. one-feature-to-rule-them-all)?
   o What works best with unlimited resources? At scale, do we need to
     sacrifice things (performance of matching results)?
     - Largeness of scale
     - Approximations of features or similarity measures
       o E.g., O(n^2) tree edit-distance approximation had same results,
         but approximate methods were way faster
   o Is there a difference between weighted combination of features
     and "filtering" the corpus in a hierarchical manner?
   o If you start from a small set of search results, with "shallow"
     or natural language queries, does extending those results with
     structural/semantic similarity produce better/worse results?
     - Seed corpus with known results?
     - Manual qualitative analysis (how many results were relevant)?
   o Does looking at similar code written in slightly different ways
     or with different variable names and comments help understandability?

5. Related Work

   o Yahav, Vechev

6. Conclusion

   o Can be a restatement of the abstract, but can explain matters
     in terms of the technical concepts introduced in the paper
   o Or can state a real conclusion from the experiments, along with any
      lessons learned






==> raw_data/change_impact.csv <==
'Removal Lower Bound', 'Removal Upper Bound', 'R-Precision-Auto', 'R-Precision-Static'
0, 0, 0.677631578947, 0.596052631579
0, 10, 0.471951219512, 0.358536585366
10, 20, 0.480714285714, 0.375
20, 30, 0.329411764706, 0.283088235294
30, 40, 0.161029411765, 0.194117647059
40, 50, 0.0706896551724, 0.102586206897
50, 60, 0.0224541666667, 0.0395833333333
60, 70, 0.0212121212121, 0.0386363636364
70, 80, 0.00238142857143, 0.01
80, 90, 0.00298507462687, 0.00298507462687


==> raw_data/feature_class.csv <==
'Feature Classes', 'R-Precision', 'MAP'
'Skeleton', 0.171052631579, 0.191869736842
'Coupling', 0.272368421053, 0.271473684211
'4 Graph CFG BFS', 0.271052631579, 0.31089
'Decorated Skeleton', 0.475, 0.479864342105
'Weighted NL Terms', 0.651315789474, 0.703707105263
'Auto-Weighting', 0.880263157895, 0.906363289474


==> raw_data/leave_out.csv <==
'Feature Configuration', 'R-Precision', 'MAP'
'Without Weighted NL Terms', 0.677631578947, 0.725966315789
'Without Coupling', 0.880263157895, 0.890706973684
'Without Skeleton', 0.864473684211, 0.885613815789
'Without Decorated Skeleton', 0.871052631579, 0.896570921053
'Without 4 Graph CFG BFS', 0.869736842105, 0.909300131579
'Auto-Weighting', 0.880263157895, 0.906363289474


==> raw_data/map-scores-10k-distractors.csv <==
configuration,feature-class,algo-qs,libc-qs
solo-c,Type--Operation Coupling,0.3091776316,0.1878287879
solo-c,Skeleton Tree,0.1371151316,0.0054606061
solo-c,Decorated Skeleton Tree,0.4480402632,0.1221221591
solo-c,Weighted NL Terms,0.6975110526,0.8613102941
solo-c,3 Graph CFG BFS,0.1155477632,0.0405100379
solo-c,4 Graph CFG BFS,0.2546664474,0.0680164773
solo-c,3 Graph CFG DFS,0.0372963158,0.0272452652
solo-c,4 Graph CFG DFS,0.0597518421,0.0282410985
solo-c,Modeled Library Calls,0.0405265789,0.2064278409
solo-c,Unmodeled Library Calls,0.0139214474,0.002674053
solo-c,User-Defined Library Calls,0.0007940789,0.0670727273
solo-c,Type Signatures,0.1811242105,0.575430303
solo-c,Local Types,0.0399890789,0.4023723485
solo-c,Numeric Literals,0.0052665789,0.0900710227
solo-c,String Literals,0.0007694737,0.0313886364
solo-c,Comments,0.0851860526,0.0049018908
equal-all,,0.67,0.73
rand-select,,0.57,0.63
dyn-select,,0.84,0.89
svm-weights,,0.86,0.95
cross-weights,,0.74,0.85


==> raw_data/noise_impact.csv <==
'Distractor Corpus Size', 'dyn-select-algo', 'svm-weights-algo', 'dyn-select-libc', 'svm-weights-libc'
100, 0.960567763158, 0.973628809524, 0.961955681818, 0.997474810606
200, 0.954674342105, 0.966409285714, 0.952669318182, 0.990657007576
400, 0.947116052632, 0.945104761905, 0.942960227273, 0.989615340909
800, 0.928804473684, 0.930351904762, 0.937395643939, 0.98734905303
1600, 0.917909342105, 0.920745714286, 0.926817613636, 0.982039772727
3200, 0.897699605263, 0.899062380952, 0.91523219697, 0.97903844697
6400, 0.879634342105, 0.882013571429, 0.900737121212, 0.970596401515
12800, 0.858246710526, 0.861058095238, 0.882754734848, 0.958796401515
25600, 0.838931052632, 0.843774761905, 0.853646401515, 0.940598106061
51200, 0.788330921053, 0.809479761905, 0.8352125, 0.925274431818
102400, 0.748890789474, 0.781799047619, 0.813756060606, 0.907108143939
204800, 0.703650131579, 0.750118571429, 0.785030113636, 0.874099242424


==> raw_data/pr_curve.csv <==
'Recall', 'Auto-Weighting', 'Static-Weighting'
'0.0', 0.976076315789, 0.974342105263
'0.1', 0.976076315789, 0.974342105263
'0.2', 0.976076315789, 0.974342105263
'0.3', 0.954405263158, 0.949442105263
'0.4', 0.954405263158, 0.949442105263
'0.5', 0.947826315789, 0.934405263158
'0.6', 0.892442105263, 0.841594736842
'0.7', 0.892442105263, 0.841594736842
'0.8', 0.828655263158, 0.799315789474
'0.9', 0.796357894737, 0.743939473684
'1.0', 0.796357894737, 0.743939473684


==> raw_data/weight_impact.csv <==
'Task', 'R-Precision-Auto', 'MAP-Auto', 'R-Precision-Static', 'MAP-Static'
'Binary Search', 1.0, 1.0, 1.0, 1.0
'Edit Distance', 1.0, 1.0, 0.95, 0.983335
'Insertion Sort', 1.0, 1.0, 1.0, 1.0
'Knapsack', 0.35, 0.455505, 0.35, 0.41325
'Modular Exponentiation', 0.866666666667, 0.90833, 0.766666666667, 0.807103333333
'Non Recursive Depth First Search', 0.9, 0.94286, 0.9, 0.931895
'Red Black Tree Left Rotate', 1.0, 1.0, 1.0, 1.0
'Mean', 0.880263157895, 0.906363289474, 0.857894736842, 0.881184736842

